A gentle introduction to approximating high-dimensional integrals with lattice rules and a maybe-not-so-gentle introduction to the relevant function spaces for QMC integration

These lecture notes give both a practical and theoretical introduction to high-dimensional integration with lattice rules. We introduce lattice points and rules in combination with accompanying Julia code. Next we introduce the typical function spaces used in the literature. We compare classical Sobolev spaces with Sobolev spaces of dominating mixed smoothness. We derive lower bounds and show that the curse of dimensionality is unavoidable for these unweighted function spaces. Next we switch to weighted periodic spaces and derive a constructive upper bound using the component-by-component construction for the generating vector of a lattice rule. We pick periodic spaces because they are a perfect match with lattice rules. The upper bound shows that under suitable conditions on the weights we obtain dimension-independent worst-case error bounds. We then use embedding constants to transfer these bounds to some common norms for these periodic spaces.

==> data/20261014_e16d21c70ede/convergence_experiments_data.txt <==
n	left_error	midpoint_error	tent_error	stderr_d2	stderr_d10	stderr_d100	shift_error_d5	shift_stderr_d5	tent_shift_error	tent_shift_stderr
16	6.120e-2	6.507e-4	5.224e-3	8.472e-3	3.972e-2	1.299e0	1.763857e-2	1.985393e-2	1.777e-2	2.217e-2
32	3.092e-2	1.627e-4	1.302e-3	4.632e-3	6.134e-2	7.447e-1	1.318562e-2	2.091880e-2	1.268e-2	2.219e-2
64	1.554e-2	4.069e-5	3.255e-4	2.379e-3	3.896e-2	3.452e-1	1.251645e-2	1.186811e-2	5.390e-3	3.994e-3
128	7.792e-3	1.017e-5	8.138e-5	1.768e-3	1.790e-2	1.920e-1	8.776383e-3	6.371654e-3	2.770e-3	2.009e-3
256	3.901e-3	2.543e-6	2.034e-5	6.164e-4	8.829e-3	1.698e-1	6.294956e-3	3.684814e-3	3.507e-3	1.882e-3
512	1.952e-3	6.358e-7	5.086e-6	3.840e-4	6.053e-3	1.026e-1	4.412623e-4	1.315894e-3	7.605e-5	6.363e-5
1024	9.762e-4	1.589e-7	1.272e-6	2.717e-4	4.168e-3	5.263e-2	6.521833e-4	7.311193e-4	1.037e-5	1.048e-5
2048	4.882e-4	3.974e-8	3.179e-7	1.562e-4	2.879e-3	6.141e-2	6.860494e-4	5.081963e-4	2.300e-6	8.546e-6
4096	2.441e-4	9.934e-9	7.947e-8	7.945e-5	2.007e-3	6.998e-2	7.367128e-5	2.466263e-4	1.664e-6	4.465e-6
8192	1.221e-4	2.484e-9	1.987e-8	4.244e-5	1.096e-3	6.569e-2	1.260241e-4	2.018148e-4	4.751e-7	1.553e-6
16384	6.103e-5	6.209e-10	4.967e-9	1.048e-5	8.778e-4	8.317e-2	1.758573e-6	1.002633e-4	1.185e-7	2.323e-7
32768	3.052e-5	1.552e-10	1.242e-9	6.427e-6	8.493e-4	5.116e-2	2.435437e-5	6.116467e-5	3.532e-7	2.563e-7
65536	1.526e-5	3.878e-11	3.104e-10	3.231e-6	5.420e-4	5.768e-2	4.593950e-6	2.187485e-5	1.526e-8	1.616e-8
131072	7.629e-6	9.649e-12	7.765e-11	1.939e-6	3.490e-4	3.802e-2	8.801699e-6	2.051323e-5	1.134e-8	1.618e-8
262144	3.815e-6	2.308e-12	1.948e-11	1.091e-6	3.041e-4	2.462e-2	1.941237e-6	7.671199e-6	1.038e-9	9.021e-9
524288	1.907e-6	3.320e-13	4.971e-12	2.636e-7	1.317e-4	1.610e-2	1.526037e-6	6.532529e-6	3.618e-9	7.592e-9
1048576	9.537e-7	3.724e-13	1.540e-12	1.621e-7	1.457e-4	1.171e-2	2.063226e-6	3.355069e-6	1.957e-9	3.239e-9


==> data/20261014_e16d21c70ede/lattice_points_10_11_90.txt <==
0.0	0.0
0.1111111111111111	0.12222222222222222
0.2222222222222222	0.24444444444444444
0.3333333333333333	0.36666666666666664
0.4444444444444444	0.4888888888888889
0.5555555555555556	0.6111111111111112
0.6666666666666666	0.7333333333333333
0.7777777777777778	0.8555555555555555
0.8888888888888888	0.9777777777777777
0.0	0.1
0.1111111111111111	0.2222222222222222
0.2222222222222222	0.34444444444444444
0.3333333333333333	0.4666666666666667
0.4444444444444444	0.5888888888888889
0.5555555555555556	0.7111111111111111
0.6666666666666666	0.8333333333333334
0.7777777777777778	0.9555555555555556
0.8888888888888888	0.07777777777777778
0.0	0.2
0.1111111111111111	0.32222222222222224
0.2222222222222222	0.4444444444444444
0.3333333333333333	0.5666666666666667
0.4444444444444444	0.6888888888888889
0.5555555555555556	0.8111111111111111
0.6666666666666666	0.9333333333333333
0.7777777777777778	0.05555555555555555
0.8888888888888888	0.17777777777777778
0.0	0.3
0.1111111111111111	0.4222222222222222
0.2222222222222222	0.5444444444444444
0.3333333333333333	0.6666666666666666
0.4444444444444444	0.7888888888888889
0.5555555555555556	0.9111111111111111
0.6666666666666666	0.03333333333333333
0.7777777777777778	0.15555555555555556
0.8888888888888888	0.2777777777777778
0.0	0.4
0.1111111111111111	0.5222222222222223
0.2222222222222222	0.6444444444444445
0.3333333333333333	0.7666666666666667
0.4444444444444444	0.8888888888888888
0.5555555555555556	0.011111111111111112
0.6666666666666666	0.13333333333333333
0.7777777777777778	0.25555555555555554
0.8888888888888888	0.37777777777777777
0.0	0.5
0.1111111111111111	0.6222222222222222
0.2222222222222222	0.7444444444444445
0.3333333333333333	0.8666666666666667
0.4444444444444444	0.9888888888888889
0.5555555555555556	0.1111111111111111
0.6666666666666666	0.23333333333333334
0.7777777777777778	0.35555555555555557
0.8888888888888888	0.4777777777777778
0.0	0.6
0.1111111111111111	0.7222222222222222
0.2222222222222222	0.8444444444444444
0.3333333333333333	0.9666666666666667
0.4444444444444444	0.08888888888888889
0.5555555555555556	0.2111111111111111
0.6666666666666666	0.3333333333333333
0.7777777777777778	0.45555555555555555
0.8888888888888888	0.5777777777777777
0.0	0.7
0.1111111111111111	0.8222222222222222
0.2222222222222222	0.9444444444444444
0.3333333333333333	0.06666666666666667
0.4444444444444444	0.18888888888888888
0.5555555555555556	0.3111111111111111
0.6666666666666666	0.43333333333333335
0.7777777777777778	0.5555555555555556
0.8888888888888888	0.6777777777777778
0.0	0.8
0.1111111111111111	0.9222222222222223
0.2222222222222222	0.044444444444444446
0.3333333333333333	0.16666666666666666
0.4444444444444444	0.28888888888888886
0.5555555555555556	0.4111111111111111
0.6666666666666666	0.5333333333333333
0.7777777777777778	0.6555555555555556
0.8888888888888888	0.7777777777777778
0.0	0.9
0.1111111111111111	0.022222222222222223
0.2222222222222222	0.14444444444444443
0.3333333333333333	0.26666666666666666
0.4444444444444444	0.3888888888888889
0.5555555555555556	0.5111111111111111
0.6666666666666666	0.6333333333333333
0.7777777777777778	0.7555555555555555
0.8888888888888888	0.8777777777777778


==> data/20261014_e16d21c70ede/lattice_points_10_9_90.txt <==
0.0	0.0
0.1111111111111111	0.1
0.2222222222222222	0.2
0.3333333333333333	0.3
0.4444444444444444	0.4
0.5555555555555556	0.5
0.6666666666666666	0.6
0.7777777777777778	0.7
0.8888888888888888	0.8
0.0	0.9
0.1111111111111111	0.0
0.2222222222222222	0.1
0.3333333333333333	0.2
0.4444444444444444	0.3
0.5555555555555556	0.4
0.6666666666666666	0.5
0.7777777777777778	0.6
0.8888888888888888	0.7
0.0	0.8
0.1111111111111111	0.9
0.2222222222222222	0.0
0.3333333333333333	0.1
0.4444444444444444	0.2
0.5555555555555556	0.3
0.6666666666666666	0.4
0.7777777777777778	0.5
0.8888888888888888	0.6
0.0	0.7
0.1111111111111111	0.8
0.2222222222222222	0.9
0.3333333333333333	0.0
0.4444444444444444	0.1
0.5555555555555556	0.2
0.6666666666666666	0.3
0.7777777777777778	0.4
0.8888888888888888	0.5
0.0	0.6
0.1111111111111111	0.7
0.2222222222222222	0.8
0.3333333333333333	0.9
0.4444444444444444	0.0
0.5555555555555556	0.1
0.6666666666666666	0.2
0.7777777777777778	0.3
0.8888888888888888	0.4
0.0	0.5
0.1111111111111111	0.6
0.2222222222222222	0.7
0.3333333333333333	0.8
0.4444444444444444	0.9
0.5555555555555556	0.0
0.6666666666666666	0.1
0.7777777777777778	0.2
0.8888888888888888	0.3
0.0	0.4
0.1111111111111111	0.5
0.2222222222222222	0.6
0.3333333333333333	0.7
0.4444444444444444	0.8
0.5555555555555556	0.9
0.6666666666666666	0.0
0.7777777777777778	0.1
0.8888888888888888	0.2
0.0	0.3
0.1111111111111111	0.4
0.2222222222222222	0.5
0.3333333333333333	0.6
0.4444444444444444	0.7
0.5555555555555556	0.8
0.6666666666666666	0.9
0.7777777777777778	0.0
0.8888888888888888	0.1
0.0	0.2
0.1111111111111111	0.3
0.2222222222222222	0.4
0.3333333333333333	0.5
0.4444444444444444	0.6
0.5555555555555556	0.7
0.6666666666666666	0.8
0.7777777777777778	0.9
0.8888888888888888	0.0
0.0	0.1
0.1111111111111111	0.2
0.2222222222222222	0.3
0.3333333333333333	0.4
0.4444444444444444	0.5
0.5555555555555556	0.6
0.6666666666666666	0.7
0.7777777777777778	0.8
0.8888888888888888	0.9


==> data/20261014_e16d21c70ede/lattice_points_1_13_21.txt <==
0.0	0.0
0.047619047619047616	0.6190476190476191
0.09523809523809523	0.23809523809523808
0.14285714285714285	0.8571428571428571
0.19047619047619047	0.47619047619047616
0.23809523809523808	0.09523809523809523
0.2857142857142857	0.7142857142857143
0.3333333333333333	0.3333333333333333
0.38095238095238093	0.9523809523809523
0.42857142857142855	0.5714285714285714
0.47619047619047616	0.19047619047619047
0.5238095238095238	0.8095238095238095
0.5714285714285714	0.42857142857142855
0.6190476190476191	0.047619047619047616
0.6666666666666666	0.6666666666666666
0.7142857142857143	0.2857142857142857
0.7619047619047619	0.9047619047619048
0.8095238095238095	0.5238095238095238
0.8571428571428571	0.14285714285714285
0.9047619047619048	0.7619047619047619
0.9523809523809523	0.38095238095238093


==> data/20261014_e16d21c70ede/lattice_points_1_19_21.txt <==
0.0	0.0
0.047619047619047616	0.9047619047619048
0.09523809523809523	0.8095238095238095
0.14285714285714285	0.7142857142857143
0.19047619047619047	0.6190476190476191
0.23809523809523808	0.5238095238095238
0.2857142857142857	0.42857142857142855
0.3333333333333333	0.3333333333333333
0.38095238095238093	0.23809523809523808
0.42857142857142855	0.14285714285714285
0.47619047619047616	0.047619047619047616
0.5238095238095238	0.9523809523809523
0.5714285714285714	0.8571428571428571
0.6190476190476191	0.7619047619047619
0.6666666666666666	0.6666666666666666
0.7142857142857143	0.5714285714285714
0.7619047619047619	0.47619047619047616
0.8095238095238095	0.38095238095238093
0.8571428571428571	0.2857142857142857
0.9047619047619048	0.19047619047619047
0.9523809523809523	0.09523809523809523


==> data/20261014_e16d21c70ede/lattice_points_1_1_21.txt <==
0.0	0.0
0.047619047619047616	0.047619047619047616
0.09523809523809523	0.09523809523809523
0.14285714285714285	0.14285714285714285
0.19047619047619047	0.19047619047619047
0.23809523809523808	0.23809523809523808
0.2857142857142857	0.2857142857142857
0.3333333333333333	0.3333333333333333
0.38095238095238093	0.38095238095238093
0.42857142857142855	0.42857142857142855
0.47619047619047616	0.47619047619047616
0.5238095238095238	0.5238095238095238
0.5714285714285714	0.5714285714285714
0.6190476190476191	0.6190476190476191
0.6666666666666666	0.6666666666666666
0.7142857142857143	0.7142857142857143
0.7619047619047619	0.7619047619047619
0.8095238095238095	0.8095238095238095
0.8571428571428571	0.8571428571428571
0.9047619047619048	0.9047619047619048
0.9523809523809523	0.9523809523809523


==> data/20261014_e16d21c70ede/lattice_points_1_1_32.txt <==
0.0	0.0
0.03125	0.03125
0.0625	0.0625
0.09375	0.09375
0.125	0.125
0.15625	0.15625
0.1875	0.1875
0.21875	0.21875
0.25	0.25
0.28125	0.28125
0.3125	0.3125
0.34375	0.34375
0.375	0.375
0.40625	0.40625
0.4375	0.4375
0.46875	0.46875
0.5	0.5
0.53125	0.53125
0.5625	0.5625
0.59375	0.59375
0.625	0.625
0.65625	0.65625
0.6875	0.6875
0.71875	0.71875
0.75	0.75
0.78125	0.78125
0.8125	0.8125
0.84375	0.84375
0.875	0.875
0.90625	0.90625
0.9375	0.9375
0.96875	0.96875


==> data/20261014_e16d21c70ede/lattice_points_1_31_32.txt <==
0.0	0.0
0.03125	0.96875
0.0625	0.9375
0.09375	0.90625
0.125	0.875
0.15625	0.84375
0.1875	0.8125
0.21875	0.78125
0.25	0.75
0.28125	0.71875
0.3125	0.6875
0.34375	0.65625
0.375	0.625
0.40625	0.59375
0.4375	0.5625
0.46875	0.53125
0.5	0.5
0.53125	0.46875
0.5625	0.4375
0.59375	0.40625
0.625	0.375
0.65625	0.34375
0.6875	0.3125
0.71875	0.28125
0.75	0.25
0.78125	0.21875
0.8125	0.1875
0.84375	0.15625
0.875	0.125
0.90625	0.09375
0.9375	0.0625
0.96875	0.03125


==> data/20261014_e16d21c70ede/lattice_points_1_55_89.txt <==
0.0	0.0
0.011235955056179775	0.6179775280898876
0.02247191011235955	0.23595505617977527
0.033707865168539325	0.8539325842696629
0.0449438202247191	0.47191011235955055
0.056179775280898875	0.0898876404494382
0.06741573033707865	0.7078651685393258
0.07865168539325842	0.3258426966292135
0.0898876404494382	0.9438202247191011
0.10112359550561797	0.5617977528089888
0.11235955056179775	0.1797752808988764
0.12359550561797752	0.797752808988764
0.1348314606741573	0.4157303370786517
0.14606741573033707	0.033707865168539325
0.15730337078651685	0.651685393258427
0.16853932584269662	0.2696629213483146
0.1797752808988764	0.8876404494382022
0.19101123595505617	0.5056179775280899
0.20224719101123595	0.12359550561797752
0.21348314606741572	0.7415730337078652
0.2247191011235955	0.3595505617977528
0.23595505617977527	0.9775280898876404
0.24719101123595505	0.5955056179775281
0.25842696629213485	0.21348314606741572
0.2696629213483146	0.8314606741573034
0.2808988764044944	0.449438202247191
0.29213483146067415	0.06741573033707865
0.30337078651685395	0.6853932584269663
0.3146067415730337	0.30337078651685395
0.3258426966292135	0.9213483146067416
0.33707865168539325	0.5393258426966292
0.34831460674157305	0.15730337078651685
0.3595505617977528	0.7752808988764045
0.3707865168539326	0.39325842696629215
0.38202247191011235	0.011235955056179775
0.39325842696629215	0.6292134831460674
0.4044943820224719	0.24719101123595505
0.4157303370786517	0.8651685393258427
0.42696629213483145	0.48314606741573035
0.43820224719101125	0.10112359550561797
0.449438202247191	0.7191011235955056
0.4606741573033708	0.33707865168539325
0.47191011235955055	0.9550561797752809
0.48314606741573035	0.5730337078651685
0.4943820224719101	0.19101123595505617
0.5056179775280899	0.8089887640449438
0.5168539325842697	0.42696629213483145
0.5280898876404494	0.0449438202247191
0.5393258426966292	0.6629213483146067
0.550561797752809	0.2808988764044944
0.5617977528089888	0.898876404494382
0.5730337078651685	0.5168539325842697
0.5842696629213483	0.1348314606741573
0.5955056179775281	0.7528089887640449
0.6067415730337079	0.3707865168539326
0.6179775280898876	0.9887640449438202
0.6292134831460674	0.6067415730337079
0.6404494382022472	0.2247191011235955
0.651685393258427	0.8426966292134831
0.6629213483146067	0.4606741573033708
0.6741573033707865	0.07865168539325842
0.6853932584269663	0.6966292134831461
0.6966292134831461	0.3146067415730337
0.7078651685393258	0.9325842696629213
0.7191011235955056	0.550561797752809
0.7303370786516854	0.16853932584269662
0.7415730337078652	0.7865168539325843
0.7528089887640449	0.4044943820224719
0.7640449438202247	0.02247191011235955
0.7752808988764045	0.6404494382022472
0.7865168539325843	0.25842696629213485
0.797752808988764	0.8764044943820225
0.8089887640449438	0.4943820224719101
0.8202247191011236	0.11235955056179775
0.8314606741573034	0.7303370786516854
0.8426966292134831	0.34831460674157305
0.8539325842696629	0.9662921348314607
0.8651685393258427	0.5842696629213483
0.8764044943820225	0.20224719101123595
0.8876404494382022	0.8202247191011236
0.898876404494382	0.43820224719101125
0.9101123595505618	0.056179775280898875
0.9213483146067416	0.6741573033707865
0.9325842696629213	0.29213483146067415
0.9438202247191011	0.9101123595505618
0.9550561797752809	0.5280898876404494
0.9662921348314607	0.14606741573033707
0.9775280898876404	0.7640449438202247
0.9887640449438202	0.38202247191011235


==> data/20261014_e16d21c70ede/lattice_points_2_6_32.txt <==
0.0	0.0
0.0625	0.1875
0.125	0.375
0.1875	0.5625
0.25	0.75
0.3125	0.9375
0.375	0.125
0.4375	0.3125
0.5	0.5
0.5625	0.6875
0.625	0.875
0.6875	0.0625
0.75	0.25
0.8125	0.4375
0.875	0.625
0.9375	0.8125
0.0	0.0
0.0625	0.1875
0.125	0.375
0.1875	0.5625
0.25	0.75
0.3125	0.9375
0.375	0.125
0.4375	0.3125
0.5	0.5
0.5625	0.6875
0.625	0.875
0.6875	0.0625
0.75	0.25
0.8125	0.4375
0.875	0.625
0.9375	0.8125


==> data/20261014_e16d21c70ede/lattice_sequence_128.txt <==
0.0	0.0
0.5	0.5
0.25	0.25
0.75	0.75
0.125	0.625
0.625	0.125
0.375	0.875
0.875	0.375
0.0625	0.3125
0.5625	0.8125
0.3125	0.5625
0.8125	0.0625
0.1875	0.9375
0.6875	0.4375
0.4375	0.1875
0.9375	0.6875
0.03125	0.65625
0.53125	0.15625
0.28125	0.90625
0.78125	0.40625
0.15625	0.28125
0.65625	0.78125
0.40625	0.53125
0.90625	0.03125
0.09375	0.96875
0.59375	0.46875
0.34375	0.21875
0.84375	0.71875
0.21875	0.59375
0.71875	0.09375
0.46875	0.84375
0.96875	0.34375
0.015625	0.828125
0.515625	0.328125
0.265625	0.078125
0.765625	0.578125
0.140625	0.453125
0.640625	0.953125
0.390625	0.703125
0.890625	0.203125
0.078125	0.140625
0.578125	0.640625
0.328125	0.390625
0.828125	0.890625
0.203125	0.765625
0.703125	0.265625
0.453125	0.015625
0.953125	0.515625
0.046875	0.484375
0.546875	0.984375
0.296875	0.734375
0.796875	0.234375
0.171875	0.109375
0.671875	0.609375
0.421875	0.359375
0.921875	0.859375
0.109375	0.796875
0.609375	0.296875
0.359375	0.046875
0.859375	0.546875
0.234375	0.421875
0.734375	0.921875
0.484375	0.671875
0.984375	0.171875
0.0078125	0.4140625
0.5078125	0.9140625
0.2578125	0.6640625
0.7578125	0.1640625
0.1328125	0.0390625
0.6328125	0.5390625
0.3828125	0.2890625
0.8828125	0.7890625
0.0703125	0.7265625
0.5703125	0.2265625
0.3203125	0.9765625
0.8203125	0.4765625
0.1953125	0.3515625
0.6953125	0.8515625
0.4453125	0.6015625
0.9453125	0.1015625
0.0390625	0.0703125
0.5390625	0.5703125
0.2890625	0.3203125
0.7890625	0.8203125
0.1640625	0.6953125
0.6640625	0.1953125
0.4140625	0.9453125
0.9140625	0.4453125
0.1015625	0.3828125
0.6015625	0.8828125
0.3515625	0.6328125
0.8515625	0.1328125
0.2265625	0.0078125
0.7265625	0.5078125
0.4765625	0.2578125
0.9765625	0.7578125
0.0234375	0.2421875
0.5234375	0.7421875
0.2734375	0.4921875
0.7734375	0.9921875
0.1484375	0.8671875
0.6484375	0.3671875
0.3984375	0.1171875
0.8984375	0.6171875
0.0859375	0.5546875
0.5859375	0.0546875
0.3359375	0.8046875
0.8359375	0.3046875
0.2109375	0.1796875
0.7109375	0.6796875
0.4609375	0.4296875
0.9609375	0.9296875
0.0546875	0.8984375
0.5546875	0.3984375
0.3046875	0.1484375
0.8046875	0.6484375
0.1796875	0.5234375
0.6796875	0.0234375
0.4296875	0.7734375
0.9296875	0.2734375
0.1171875	0.2109375
0.6171875	0.7109375
0.3671875	0.4609375
0.8671875	0.9609375
0.2421875	0.8359375
0.7421875	0.3359375
0.4921875	0.0859375
0.9921875	0.5859375


==> data/20261014_e16d21c70ede/lattice_sequence_64.txt <==
0.0	0.0
0.5	0.5
0.25	0.25
0.75	0.75
0.125	0.625
0.625	0.125
0.375	0.875
0.875	0.375
0.0625	0.3125
0.5625	0.8125
0.3125	0.5625
0.8125	0.0625
0.1875	0.9375
0.6875	0.4375
0.4375	0.1875
0.9375	0.6875
0.03125	0.65625
0.53125	0.15625
0.28125	0.90625
0.78125	0.40625
0.15625	0.28125
0.65625	0.78125
0.40625	0.53125
0.90625	0.03125
0.09375	0.96875
0.59375	0.46875
0.34375	0.21875
0.84375	0.71875
0.21875	0.59375
0.71875	0.09375
0.46875	0.84375
0.96875	0.34375
0.015625	0.828125
0.515625	0.328125
0.265625	0.078125
0.765625	0.578125
0.140625	0.453125
0.640625	0.953125
0.390625	0.703125
0.890625	0.203125
0.078125	0.140625
0.578125	0.640625
0.328125	0.390625
0.828125	0.890625
0.203125	0.765625
0.703125	0.265625
0.453125	0.015625
0.953125	0.515625
0.046875	0.484375
0.546875	0.984375
0.296875	0.734375
0.796875	0.234375
0.171875	0.109375
0.671875	0.609375
0.421875	0.359375
0.921875	0.859375
0.109375	0.796875
0.609375	0.296875
0.359375	0.046875
0.859375	0.546875
0.234375	0.421875
0.734375	0.921875
0.484375	0.671875
0.984375	0.171875


==> data/20261014_e16d21c70ede/lattice_sequence_96.txt <==
0.0	0.0
0.5	0.5
0.25	0.25
0.75	0.75
0.125	0.625
0.625	0.125
0.375	0.875
0.875	0.375
0.0625	0.3125
0.5625	0.8125
0.3125	0.5625
0.8125	0.0625
0.1875	0.9375
0.6875	0.4375
0.4375	0.1875
0.9375	0.6875
0.03125	0.65625
0.53125	0.15625
0.28125	0.90625
0.78125	0.40625
0.15625	0.28125
0.65625	0.78125
0.40625	0.53125
0.90625	0.03125
0.09375	0.96875
0.59375	0.46875
0.34375	0.21875
0.84375	0.71875
0.21875	0.59375
0.71875	0.09375
0.46875	0.84375
0.96875	0.34375
0.015625	0.828125
0.515625	0.328125
0.265625	0.078125
0.765625	0.578125
0.140625	0.453125
0.640625	0.953125
0.390625	0.703125
0.890625	0.203125
0.078125	0.140625
0.578125	0.640625
0.328125	0.390625
0.828125	0.890625
0.203125	0.765625
0.703125	0.265625
0.453125	0.015625
0.953125	0.515625
0.046875	0.484375
0.546875	0.984375
0.296875	0.734375
0.796875	0.234375
0.171875	0.109375
0.671875	0.609375
0.421875	0.359375
0.921875	0.859375
0.109375	0.796875
0.609375	0.296875
0.359375	0.046875
0.859375	0.546875
0.234375	0.421875
0.734375	0.921875
0.484375	0.671875
0.984375	0.171875
0.0078125	0.4140625
0.5078125	0.9140625
0.2578125	0.6640625
0.7578125	0.1640625
0.1328125	0.0390625
0.6328125	0.5390625
0.3828125	0.2890625
0.8828125	0.7890625
0.0703125	0.7265625
0.5703125	0.2265625
0.3203125	0.9765625
0.8203125	0.4765625
0.1953125	0.3515625
0.6953125	0.8515625
0.4453125	0.6015625
0.9453125	0.1015625
0.0390625	0.0703125
0.5390625	0.5703125
0.2890625	0.3203125
0.7890625	0.8203125
0.1640625	0.6953125
0.6640625	0.1953125
0.4140625	0.9453125
0.9140625	0.4453125
0.1015625	0.3828125
0.6015625	0.8828125
0.3515625	0.6328125
0.8515625	0.1328125
0.2265625	0.0078125
0.7265625	0.5078125
0.4765625	0.2578125
0.9765625	0.7578125

